TYolov5: A Temporal Yolov5 Detector Based on Quasi-Recurrent Neural Networks for Real-Time Handgun Detection in Video

Timely handgun detection is a crucial problem to improve public safety; nevertheless, the effectiveness of many surveillance systems still depends of finite human attention. Much of the previous research on handgun detection is based on static image detectors, leaving aside valuable temporal information that could be used to improve object detection in videos. To improve the performance of surveillance systems, a real-time temporal handgun detection system should be built. Using Temporal Yolov5, an architecture based on Quasi-Recurrent Neural Networks, temporal information is extracted from video to improve the results of handgun detection. Moreover, two publicly available datasets are proposed, labeled with hands, guns, and phones. One containing 2199 static images to train static detectors, and another with 5960 frames of videos to train temporal modules. Additionally, we explore two temporal data augmentation techniques based on Mosaic and Mixup. The resulting systems are three temporal architectures: one focused in reducing inference with a mAP$_{50:95}$ of 55.9, another in having a good balance between inference and accuracy with a mAP$_{50:95}$ of 59, and a last one specialized in accuracy with a mAP$_{50:95}$ of 60.2. Temporal Yolov5 achieves real-time detection in the small and medium architectures. Moreover, it takes advantage of temporal features contained in videos to perform better than Yolov5 in our temporal dataset, making TYolov5 suitable for real-world applications. The source code is publicly available at https://github.com/MarioDuran/TYolov5.

==> Data/yolov5lmap50.txt <==
1	0.0003679
2	0.04642
3	0.2598
4	0.49
5	0.712
6	0.8094
7	0.8074
8	0.8005
9	0.811
10	0.824
11	0.8444
12	0.8264
13	0.8368
14	0.8295
15	0.8173
16	0.853
17	0.8306
18	0.8423
19	0.8443
20	0.8336
21	0.8661
22	0.821
23	0.8513
24	0.8489
25	0.84
26	0.8561
27	0.8414
28	0.8567
29	0.8477
30	0.86
31	0.8445
32	0.8562
33	0.8629
34	0.8609
35	0.85
36	0.8615
37	0.8692
38	0.8753
39	0.8708
40	0.8679
41	0.8532
42	0.8867
43	0.8809
44	0.8759
45	0.88
46	0.8733
47	0.8696
48	0.8628
49	0.8685
50	0.8547
51	0.88
52	0.884
53	0.8765
54	0.8725
55	0.8604
56	0.8709
57	0.8759
58	0.8689
59	0.8875
60	0.8874
61	0.8867
62	0.8922
63	0.8892
64	0.8905
65	0.8887
66	0.8887
67	0.8866
68	0.8788
69	0.8837
70	0.8872
71	0.8834
72	0.8767
73	0.885
74	0.8793
75	0.8777
76	0.8747
77	0.8724
78	0.8754
79	0.8772
80	0.882
81	0.8844
82	0.8865
83	0.8857
84	0.8805
85	0.8829
86	0.8869
87	0.8855
88	0.8831
89	0.8847
90	0.887
91	0.888
92	0.89
93	0.8891
94	0.886
95	0.887
96	0.8877
97	0.8876
98	0.8895
99	0.8876
100	0.8893
101	0.8892
102	0.8872
103	0.8869
104	0.8866
105	0.8869
106	0.8848
107	0.8848
108	0.8837
109	0.8829
110	0.8829
111	0.8836
112	0.8832
113	0.8848
114	0.8861
115	0.8872
116	0.8867
117	0.8869
118	0.8873
119	0.8876
120	0.8873
121	0.8876
122	0.8875
123	0.8871
124	0.8878
125	0.888
126	0.8885
127	0.8887
128	0.8891
129	0.8889
130	0.8885
131	0.8881
132	0.8881
133	0.8873
134	0.8868
135	0.8867
136	0.8864
137	0.8867
138	0.8873
139	0.8855
140	0.885
141	0.8854
142	0.8853
143	0.8847
144	0.8847
145	0.8848
146	0.8859
147	0.8849
148	0.8857
149	0.8847
150	0.8859
151	0.8854
152	0.8858
153	0.886
154	0.887
155	0.8852
156	0.8855
157	0.8857
158	0.8851
159	0.8853
160	0.8853
161	0.8849
162	0.8848
163	0.8848
164	0.8851
165	0.8854
166	0.8869
167	0.8871
168	0.8857
169	0.8857
170	0.8857
171	0.8858
172	0.8859
173	0.8858
174	0.8858
175	0.886
176	0.886
177	0.8858
178	0.8857
179	0.8855
180	0.885
181	0.8848
182	0.885
183	0.8847
184	0.8847
185	0.8845
186	0.8844
187	0.8843
188	0.8843
189	0.8844
190	0.8844
191	0.8842
192	0.8843
193	0.8847
194	0.8844
195	0.8845
196	0.8838
197	0.8839
198	0.8838
199	0.8837
200	0.8839

==> Data/yolov5lmap5095.txt <==
1	7.24E-05
2	0.01382
3	0.09972
4	0.2467
5	0.4124
6	0.4558
7	0.4569
8	0.4734
9	0.4742
10	0.4843
11	0.4947
12	0.4824
13	0.4866
14	0.5148
15	0.4915
16	0.5106
17	0.52
18	0.5119
19	0.5393
20	0.5198
21	0.5263
22	0.4947
23	0.5182
24	0.525
25	0.5248
26	0.5095
27	0.5129
28	0.5241
29	0.516
30	0.5304
31	0.5312
32	0.5352
33	0.5431
34	0.5276
35	0.5398
36	0.5321
37	0.5502
38	0.5445
39	0.5441
40	0.5346
41	0.5407
42	0.5574
43	0.5437
44	0.5514
45	0.5546
46	0.5469
47	0.5359
48	0.5517
49	0.5408
50	0.5464
51	0.5581
52	0.5607
53	0.5641
54	0.5545
55	0.5513
56	0.5548
57	0.5569
58	0.564
59	0.565
60	0.569
61	0.5634
62	0.5548
63	0.5632
64	0.5715
65	0.5735
66	0.5665
67	0.5711
68	0.5704
69	0.5704
70	0.5703
71	0.5728
72	0.5698
73	0.5698
74	0.5652
75	0.563
76	0.5632
77	0.5642
78	0.5664
79	0.5691
80	0.5707
81	0.5801
82	0.581
83	0.5804
84	0.5778
85	0.5755
86	0.5755
87	0.5751
88	0.5785
89	0.5784
90	0.5797
91	0.5803
92	0.5813
93	0.5824
94	0.5835
95	0.5844
96	0.5882
97	0.593
98	0.5912
99	0.5888
100	0.5869
101	0.5853
102	0.5872
103	0.5874
104	0.5894
105	0.5906
106	0.5909
107	0.5896
108	0.5885
109	0.5873
110	0.5871
111	0.5883
112	0.5876
113	0.5866
114	0.5862
115	0.5855
116	0.5847
117	0.5848
118	0.5852
119	0.5847
120	0.5839
121	0.584
122	0.5844
123	0.5843
124	0.5851
125	0.5861
126	0.5869
127	0.5871
128	0.5869
129	0.5875
130	0.5873
131	0.5875
132	0.5869
133	0.5862
134	0.5863
135	0.5859
136	0.5859
137	0.5859
138	0.5858
139	0.5857
140	0.5851
141	0.5845
142	0.5848
143	0.5845
144	0.5849
145	0.5846
146	0.5843
147	0.5849
148	0.5847
149	0.5858
150	0.5858
151	0.5857
152	0.5856
153	0.5857
154	0.5857
155	0.5857
156	0.5853
157	0.5854
158	0.5851
159	0.5852
160	0.5848
161	0.5846
162	0.585
163	0.585
164	0.5853
165	0.5852
166	0.5857
167	0.5858
168	0.5862
169	0.5862
170	0.5862
171	0.5866
172	0.5862
173	0.5865
174	0.5859
175	0.5859
176	0.5858
177	0.5852
178	0.5854
179	0.5851
180	0.5841
181	0.5841
182	0.5843
183	0.5846
184	0.5846
185	0.5842
186	0.5843
187	0.5846
188	0.5843
189	0.5849
190	0.5849
191	0.5842
192	0.5841
193	0.5838
194	0.5839
195	0.5842
196	0.5836
197	0.5841
198	0.5843
199	0.584
200	0.5849

==> Data/yolov5mmap50.txt <==
1	0.008436
2	0.1743
3	0.2981
4	0.4236
5	0.5379
6	0.6966
7	0.7161
8	0.6778
9	0.7641
10	0.7371
11	0.7876
12	0.7879
13	0.7708
14	0.7904
15	0.7893
16	0.7956
17	0.8034
18	0.8097
19	0.8314
20	0.8092
21	0.8133
22	0.8224
23	0.8125
24	0.814
25	0.8161
26	0.7997
27	0.8309
28	0.8501
29	0.8312
30	0.817
31	0.8528
32	0.8188
33	0.8338
34	0.8258
35	0.8484
36	0.8409
37	0.8387
38	0.8379
39	0.8592
40	0.8495
41	0.8513
42	0.8389
43	0.8325
44	0.8352
45	0.8552
46	0.8291
47	0.8471
48	0.8567
49	0.8518
50	0.842
51	0.8492
52	0.8692
53	0.8604
54	0.865
55	0.8683
56	0.8589
57	0.8549
58	0.866
59	0.8625
60	0.8446
61	0.8584
62	0.8509
63	0.8561
64	0.8706
65	0.8864
66	0.8783
67	0.8789
68	0.8745
69	0.8599
70	0.8706
71	0.8615
72	0.8626
73	0.8749
74	0.8712
75	0.8708
76	0.8656
77	0.8643
78	0.868
79	0.8693
80	0.8679
81	0.8732
82	0.8717
83	0.878
84	0.8773
85	0.8744
86	0.8789
87	0.8776
88	0.8819
89	0.8831
90	0.8847
91	0.8817
92	0.8821
93	0.884
94	0.8852
95	0.8915
96	0.8898
97	0.8899
98	0.8888
99	0.8909
100	0.8902
101	0.889
102	0.8861
103	0.8869
104	0.8865
105	0.8893
106	0.8864
107	0.8873
108	0.887
109	0.8867
110	0.8868
111	0.8836
112	0.8874
113	0.8862
114	0.8868
115	0.8844
116	0.8842
117	0.8844
118	0.8849
119	0.885
120	0.8854
121	0.8863
122	0.888
123	0.8879
124	0.8898
125	0.8894
126	0.8908
127	0.8908
128	0.8913
129	0.8931
130	0.8934
131	0.8947
132	0.895
133	0.8952
134	0.8952
135	0.8951
136	0.895
137	0.8947
138	0.8945
139	0.8941
140	0.8941
141	0.8937
142	0.8928
143	0.893
144	0.8935
145	0.8943
146	0.8943
147	0.8941
148	0.8941
149	0.894
150	0.8932
151	0.8937
152	0.893
153	0.8931
154	0.8936
155	0.8919
156	0.8916
157	0.8918
158	0.8918
159	0.8914
160	0.8911
161	0.8908
162	0.8907
163	0.8905
164	0.8905
165	0.8902
166	0.8901
167	0.8918
168	0.8917
169	0.8915
170	0.8913
171	0.8912
172	0.8924
173	0.893
174	0.8924
175	0.8931
176	0.893
177	0.8928
178	0.8924
179	0.8928
180	0.8932
181	0.8923
182	0.8927
183	0.893
184	0.8929
185	0.892
186	0.8918
187	0.8917
188	0.8912
189	0.891
190	0.891
191	0.8906
192	0.8898
193	0.8895
194	0.8893
195	0.8897
196	0.8911
197	0.891
198	0.891
199	0.8896
200	0.8911

==> Data/yolov5mmap5095.txt <==
1	0.001636
2	0.05718
3	0.1337
4	0.2221
5	0.2743
6	0.3759
7	0.3714
8	0.3571
9	0.4083
10	0.3966
11	0.4296
12	0.4479
13	0.42
14	0.4524
15	0.4562
16	0.4733
17	0.4586
18	0.4764
19	0.4883
20	0.4726
21	0.4795
22	0.4807
23	0.4798
24	0.4999
25	0.4888
26	0.4891
27	0.4901
28	0.5154
29	0.4779
30	0.4974
31	0.5138
32	0.4956
33	0.5022
34	0.4901
35	0.4895
36	0.4999
37	0.5029
38	0.51
39	0.5113
40	0.5193
41	0.508
42	0.4995
43	0.4956
44	0.5064
45	0.5214
46	0.5142
47	0.5181
48	0.5281
49	0.524
50	0.5183
51	0.5293
52	0.5364
53	0.5346
54	0.5416
55	0.5425
56	0.5472
57	0.5335
58	0.5351
59	0.5303
60	0.5306
61	0.5407
62	0.5361
63	0.5296
64	0.5417
65	0.5466
66	0.5409
67	0.5509
68	0.5439
69	0.5456
70	0.5472
71	0.5496
72	0.547
73	0.5515
74	0.5563
75	0.5532
76	0.5514
77	0.5511
78	0.5553
79	0.5547
80	0.5538
81	0.551
82	0.5537
83	0.5544
84	0.5546
85	0.5556
86	0.558
87	0.5614
88	0.5622
89	0.5638
90	0.5631
91	0.562
92	0.565
93	0.5658
94	0.5652
95	0.5648
96	0.5658
97	0.567
98	0.5678
99	0.5699
100	0.5698
101	0.5702
102	0.569
103	0.5697
104	0.569
105	0.57
106	0.5689
107	0.5679
108	0.568
109	0.568
110	0.5685
111	0.5681
112	0.5678
113	0.5681
114	0.5678
115	0.5685
116	0.5678
117	0.5683
118	0.5688
119	0.5684
120	0.5692
121	0.5702
122	0.57
123	0.5701
124	0.5705
125	0.5703
126	0.5703
127	0.57
128	0.5706
129	0.5707
130	0.5709
131	0.5714
132	0.5716
133	0.5712
134	0.5714
135	0.572
136	0.5725
137	0.5723
138	0.5727
139	0.5731
140	0.5727
141	0.5739
142	0.5743
143	0.5744
144	0.5744
145	0.5741
146	0.5733
147	0.5728
148	0.5736
149	0.574
150	0.5737
151	0.5739
152	0.574
153	0.5735
154	0.5733
155	0.5737
156	0.5743
157	0.5738
158	0.5739
159	0.5737
160	0.5739
161	0.5742
162	0.5746
163	0.5746
164	0.5749
165	0.5745
166	0.5746
167	0.5745
168	0.5746
169	0.5744
170	0.5745
171	0.575
172	0.5746
173	0.5747
174	0.5751
175	0.5751
176	0.5748
177	0.5746
178	0.5749
179	0.5751
180	0.575
181	0.575
182	0.5747
183	0.575
184	0.5749
185	0.5746
186	0.5747
187	0.5748
188	0.5743
189	0.5745
190	0.5748
191	0.5743
192	0.5742
193	0.5745
194	0.5744
195	0.575
196	0.5748
197	0.5746
198	0.5748
199	0.575
200	0.575

==> Data/yolov5smap50.txt <==
1	8.51E-05
2	0.001448
3	0.16
4	0.3153
5	0.3029
6	0.3996
7	0.4829
8	0.5279
9	0.6077
10	0.6362
11	0.6652
12	0.6703
13	0.645
14	0.6991
15	0.6794
16	0.6851
17	0.7481
18	0.752
19	0.7342
20	0.7237
21	0.7751
22	0.7924
23	0.7705
24	0.7508
25	0.7805
26	0.7845
27	0.7846
28	0.7914
29	0.7765
30	0.8194
31	0.8063
32	0.81
33	0.7936
34	0.7901
35	0.7895
36	0.811
37	0.8057
38	0.794
39	0.812
40	0.7996
41	0.8163
42	0.8124
43	0.7925
44	0.79
45	0.8055
46	0.8047
47	0.8353
48	0.8227
49	0.8288
50	0.8171
51	0.7984
52	0.8268
53	0.8304
54	0.8141
55	0.8085
56	0.8154
57	0.8342
58	0.8396
59	0.8452
60	0.8182
61	0.827
62	0.863
63	0.7935
64	0.8353
65	0.8471
66	0.8411
67	0.8357
68	0.8432
69	0.8477
70	0.8488
71	0.8466
72	0.8445
73	0.8456
74	0.8336
75	0.8555
76	0.8278
77	0.8327
78	0.8428
79	0.8434
80	0.8331
81	0.856
82	0.8396
83	0.8406
84	0.8285
85	0.8405
86	0.8447
87	0.8448
88	0.8495
89	0.8403
90	0.8497
91	0.8438
92	0.8392
93	0.8565
94	0.8529
95	0.8379
96	0.8409
97	0.8412
98	0.8431
99	0.8521
100	0.8679
101	0.8657
102	0.8502
103	0.8485
104	0.8517
105	0.87
106	0.8611
107	0.8676
108	0.8458
109	0.8492
110	0.8524
111	0.8488
112	0.8476
113	0.8477
114	0.8499
115	0.8491
116	0.8442
117	0.8439
118	0.8581
119	0.8564
120	0.8482
121	0.8413
122	0.8357
123	0.8397
124	0.8426
125	0.8444
126	0.8465
127	0.8483
128	0.8442
129	0.8465
130	0.8548
131	0.857
132	0.8598
133	0.8632
134	0.8677
135	0.8572
136	0.8583
137	0.8617
138	0.8601
139	0.8611
140	0.8663
141	0.8615
142	0.8635
143	0.8616
144	0.8611
145	0.8601
146	0.8622
147	0.862
148	0.8613
149	0.8577
150	0.8567
151	0.8562
152	0.8543
153	0.8512
154	0.8522
155	0.8532
156	0.8535
157	0.8568
158	0.8577
159	0.8572
160	0.8576
161	0.8602
162	0.8605
163	0.8616
164	0.8621
165	0.8622
166	0.862
167	0.862
168	0.861
169	0.86
170	0.8602
171	0.8601
172	0.8602
173	0.8598
174	0.8597
175	0.8587
176	0.8596
177	0.8575
178	0.8578
179	0.8581
180	0.859
181	0.8599
182	0.86
183	0.8585
184	0.8589
185	0.8606
186	0.8608
187	0.8619
188	0.8616
189	0.8619
190	0.8622
191	0.8615
192	0.8609
193	0.8619
194	0.8623
195	0.8636
196	0.8632
197	0.8637
198	0.8634
199	0.8638
200	0.8629

==> Data/yolov5smap5095.txt <==
1	1.25E-05
2	0.0002505
3	0.03635
4	0.09363
5	0.1083
6	0.1568
7	0.2098
8	0.2474
9	0.3059
10	0.3172
11	0.3117
12	0.3622
13	0.336
14	0.3739
15	0.3518
16	0.3803
17	0.3963
18	0.4026
19	0.3946
20	0.4129
21	0.4087
22	0.447
23	0.4229
24	0.4104
25	0.4273
26	0.4427
27	0.4422
28	0.4431
29	0.4187
30	0.466
31	0.4883
32	0.471
33	0.4632
34	0.4454
35	0.4439
36	0.4563
37	0.4551
38	0.4503
39	0.4811
40	0.456
41	0.4679
42	0.4843
43	0.4747
44	0.4457
45	0.4681
46	0.4569
47	0.4816
48	0.4762
49	0.4835
50	0.4784
51	0.4722
52	0.4938
53	0.4868
54	0.4755
55	0.4766
56	0.4938
57	0.4829
58	0.4781
59	0.5025
60	0.4882
61	0.4992
62	0.4969
63	0.4815
64	0.5024
65	0.5065
66	0.4929
67	0.4842
68	0.4859
69	0.4862
70	0.4839
71	0.4838
72	0.4973
73	0.4916
74	0.4981
75	0.5102
76	0.4958
77	0.4923
78	0.5006
79	0.5089
80	0.4903
81	0.5011
82	0.4996
83	0.5097
84	0.4901
85	0.4907
86	0.5011
87	0.5049
88	0.5129
89	0.5015
90	0.4949
91	0.498
92	0.4989
93	0.5176
94	0.5215
95	0.5039
96	0.511
97	0.5075
98	0.5096
99	0.5065
100	0.5159
101	0.5019
102	0.5111
103	0.5113
104	0.5078
105	0.5229
106	0.5164
107	0.5147
108	0.5117
109	0.5174
110	0.5098
111	0.5145
112	0.5212
113	0.5235
114	0.5228
115	0.526
116	0.5227
117	0.5234
118	0.5308
119	0.5296
120	0.5196
121	0.5223
122	0.518
123	0.5224
124	0.52
125	0.5229
126	0.5203
127	0.5207
128	0.5204
129	0.5199
130	0.5209
131	0.5252
132	0.5245
133	0.5295
134	0.5336
135	0.5318
136	0.5302
137	0.5304
138	0.532
139	0.5361
140	0.5373
141	0.5362
142	0.534
143	0.5332
144	0.5318
145	0.5313
146	0.5319
147	0.5359
148	0.5353
149	0.5339
150	0.5343
151	0.5351
152	0.5368
153	0.5347
154	0.5372
155	0.538
156	0.5373
157	0.5397
158	0.5401
159	0.5376
160	0.5363
161	0.5355
162	0.5361
163	0.5344
164	0.5341
165	0.5352
166	0.5358
167	0.5357
168	0.536
169	0.5365
170	0.5372
171	0.5363
172	0.5355
173	0.5353
174	0.5342
175	0.534
176	0.5352
177	0.5337
178	0.5337
179	0.5353
180	0.536
181	0.5365
182	0.5367
183	0.5363
184	0.5375
185	0.5377
186	0.5375
187	0.5396
188	0.5403
189	0.5408
190	0.5416
191	0.5418
192	0.5425
193	0.5428
194	0.5425
195	0.5436
196	0.5433
197	0.5435
198	0.5439
199	0.5437
200	0.5436

==> TData/convtyolov5lmap5095.txt <==
1	0.1013
2	0.3463
3	0.441
4	0.5187
5	0.5588
6	0.5709
7	0.5779
8	0.5842
9	0.584
10	0.5917
11	0.5882
12	0.5894
13	0.5926
14	0.5926
15	0.5941
16	0.5936
17	0.589
18	0.5916
19	0.5905
20	0.5861
21	0.595
22	0.5912
23	0.5913
24	0.592
25	0.5955
26	0.5934
27	0.5885
28	0.5954
29	0.5929
30	0.5915
31	0.5942
32	0.597
33	0.5961
34	0.5986
35	0.5939
36	0.5915
37	0.5929
38	0.5947
39	0.5922
40	0.5999
41	0.5924
42	0.5964
43	0.597
44	0.5969
45	0.5968
46	0.5975
47	0.5938
48	0.6006
49	0.5974
50	0.5952
51	0.5982
52	0.5951
53	0.5954
54	0.5919
55	0.5947
56	0.5962
57	0.5985
58	0.5973
59	0.5956
60	0.5963
61	0.5932
62	0.5951
63	0.598
64	0.5986
65	0.5976
66	0.5954
67	0.5972
68	0.5981
69	0.5958
70	0.5948
71	0.5945
72	0.5954
73	0.5952
74	0.5971
75	0.5963
76	0.5964
77	0.5934
78	0.5933
79	0.5926
80	0.595
81	0.5944
82	0.5946
83	0.5958
84	0.5961
85	0.597
86	0.5977
87	0.5972
88	0.5962
89	0.5977
90	0.5975
91	0.597
92	0.5975
93	0.5976
94	0.5977
95	0.5974
96	0.5972
97	0.5967
98	0.5966
99	0.5968
100	0.5963
101	0.5974
102	0.598
103	0.598
104	0.5976
105	0.5973
106	0.5961
107	0.596
108	0.5963
109	0.5961
110	0.5967
111	0.5964
112	0.5963
113	0.5965
114	0.5962
115	0.5958
116	0.5962
117	0.596
118	0.5961
119	0.5959
120	0.5961
121	0.5961
122	0.596
123	0.5959
124	0.5961
125	0.5956
126	0.5957
127	0.5958
128	0.5956
129	0.5947
130	0.5945
131	0.5949
132	0.5946
133	0.5948
134	0.5948
135	0.595
136	0.5945
137	0.595
138	0.5948
139	0.5949
140	0.5947
141	0.5946
142	0.5945
143	0.5947
144	0.5946
145	0.5946
146	0.5945
147	0.5944
148	0.5945
149	0.5944
150	0.5944
151	0.5945
152	0.5945
153	0.5946
154	0.5944
155	0.5945
156	0.5944
157	0.5945
158	0.5945
159	0.5944
160	0.5945
161	0.5947
162	0.5948
163	0.5949
164	0.5949
165	0.5949
166	0.5948
167	0.5948
168	0.5946
169	0.5945
170	0.5945
171	0.5943
172	0.5943
173	0.5944
174	0.5944
175	0.5944
176	0.5944
177	0.5944
178	0.5943
179	0.5944
180	0.5944
181	0.5945
182	0.5945
183	0.5945
184	0.5946
185	0.5945
186	0.5946
187	0.5946
188	0.5946
189	0.5946
190	0.5946
191	0.5945
192	0.5945
193	0.5945
194	0.5944
195	0.5944
196	0.5944
197	0.5944
198	0.5943
199	0.5943
200	0.5943
	

==> TData/convtyolov5mmap5095.txt <==
1	0.05285
2	0.327
3	0.4449
4	0.4542
5	0.5046
6	0.5206
7	0.5424
8	0.5672
9	0.566
10	0.5762
11	0.5721
12	0.5671
13	0.5787
14	0.5695
15	0.5808
16	0.5752
17	0.5828
18	0.5794
19	0.5806
20	0.5804
21	0.5727
22	0.578
23	0.5776
24	0.5801
25	0.5807
26	0.5838
27	0.5754
28	0.5792
29	0.5811
30	0.5813
31	0.5819
32	0.5764
33	0.5768
34	0.5779
35	0.5854
36	0.5785
37	0.5796
38	0.5827
39	0.5852
40	0.5843
41	0.5833
42	0.5812
43	0.582
44	0.5843
45	0.5849
46	0.5834
47	0.5793
48	0.5809
49	0.5842
50	0.5881
51	0.583
52	0.5835
53	0.5858
54	0.5819
55	0.5802
56	0.5824
57	0.5843
58	0.5819
59	0.5862
60	0.5828
61	0.582
62	0.5849
63	0.5803
64	0.5823
65	0.5865
66	0.5837
67	0.5846
68	0.5859
69	0.5847
70	0.5854
71	0.5855
72	0.5853
73	0.5857
74	0.5822
75	0.585
76	0.5819
77	0.5832
78	0.5817
79	0.585
80	0.5839
81	0.5845
82	0.5811
83	0.585
84	0.5832
85	0.5858
86	0.587
87	0.5849
88	0.5861
89	0.5855
90	0.5845
91	0.5836
92	0.5844
93	0.586
94	0.5842
95	0.5857
96	0.5852
97	0.5847
98	0.5847
99	0.5848
100	0.5843
101	0.5848
102	0.5846
103	0.5842
104	0.5854
105	0.585
106	0.5864
107	0.5846
108	0.584
109	0.586
110	0.5878
111	0.5874
112	0.5844
113	0.5871
114	0.5875
115	0.5863
116	0.5863
117	0.5861
118	0.5851
119	0.5864
120	0.5864
121	0.5853
122	0.5852
123	0.5843
124	0.5845
125	0.5852
126	0.5844
127	0.5857
128	0.5857
129	0.5854
130	0.5838
131	0.5845
132	0.5845
133	0.5829
134	0.5834
135	0.5838
136	0.5842
137	0.5838
138	0.5841
139	0.5843
140	0.5845
141	0.5855
142	0.5842
143	0.5842
144	0.5837
145	0.5831
146	0.5838
147	0.5838
148	0.5836
149	0.5834
150	0.5838
151	0.584
152	0.5842
153	0.5839
154	0.5844
155	0.5845
156	0.5842
157	0.5843
158	0.5842
159	0.5847
160	0.5845
161	0.5848
162	0.5842
163	0.5848
164	0.5847
165	0.5851
166	0.585
167	0.5847
168	0.5846
169	0.585
170	0.5848
171	0.5846
172	0.5844
173	0.5842
174	0.584
175	0.5837
176	0.5843
177	0.5841
178	0.5842
179	0.5838
180	0.5838
181	0.5842
182	0.5841
183	0.5841
184	0.5842
185	0.5841
186	0.5843
187	0.584
188	0.5838
189	0.5843
190	0.584
191	0.5839
192	0.5839
193	0.5841
194	0.5841
195	0.5842
196	0.584
197	0.5842
198	0.584
199	0.5839
200	0.5841
	

==> TData/convtyolov5smap5095.txt <==
1	0.04473
2	0.2644
3	0.3788
4	0.425
5	0.4723
6	0.486
7	0.5063
8	0.5205
9	0.5272
10	0.5344
11	0.5355
12	0.5412
13	0.5382
14	0.5341
15	0.5344
16	0.5397
17	0.5444
18	0.5512
19	0.5379
20	0.5476
21	0.5433
22	0.5515
23	0.55
24	0.5466
25	0.5459
26	0.5461
27	0.5463
28	0.548
29	0.5499
30	0.5459
31	0.5522
32	0.5463
33	0.5447
34	0.5472
35	0.5459
36	0.5454
37	0.5449
38	0.5475
39	0.5448
40	0.5453
41	0.5508
42	0.548
43	0.5489
44	0.552
45	0.5519
46	0.5483
47	0.549
48	0.546
49	0.5485
50	0.5491
51	0.544
52	0.5449
53	0.5442
54	0.5493
55	0.5432
56	0.5509
57	0.5511
58	0.5469
59	0.546
60	0.549
61	0.5513
62	0.5487
63	0.5506
64	0.5473
65	0.5528
66	0.5535
67	0.5504
68	0.5508
69	0.5484
70	0.5491
71	0.5516
72	0.5492
73	0.5504
74	0.5513
75	0.5511
76	0.548
77	0.5488
78	0.5512
79	0.5474
80	0.5502
81	0.5515
82	0.5503
83	0.5505
84	0.5488
85	0.5492
86	0.5484
87	0.5486
88	0.5491
89	0.551
90	0.5517
91	0.5491
92	0.549
93	0.5485
94	0.551
95	0.5506
96	0.5506
97	0.5517
98	0.5507
99	0.5516
100	0.5514
101	0.5533
102	0.5523
103	0.5512
104	0.5539
105	0.553
106	0.5524
107	0.5536
108	0.553
109	0.5536
110	0.5529
111	0.5523
112	0.5508
113	0.5517
114	0.5512
115	0.5506
116	0.5506
117	0.5507
118	0.5511
119	0.5511
120	0.5524
121	0.5518
122	0.5519
123	0.5517
124	0.5517
125	0.5513
126	0.5498
127	0.5499
128	0.551
129	0.5515
130	0.5523
131	0.5526
132	0.5524
133	0.5528
134	0.553
135	0.5533
136	0.5526
137	0.5526
138	0.5526
139	0.552
140	0.5524
141	0.5531
142	0.5539
143	0.5533
144	0.5527
145	0.5524
146	0.5526
147	0.5518
148	0.5516
149	0.552
150	0.5511
151	0.5514
152	0.5516
153	0.552
154	0.5516
155	0.5518
156	0.5514
157	0.5507
158	0.551
159	0.5514
160	0.5509
161	0.5509
162	0.5511
163	0.5513
164	0.5511
165	0.5515
166	0.5513
167	0.5517
168	0.5516
169	0.5516
170	0.5518
171	0.5518
172	0.5519
173	0.5516
174	0.5512
175	0.5514
176	0.5512
177	0.5518
178	0.5514
179	0.5516
180	0.5515
181	0.5515
182	0.5519
183	0.5514
184	0.5521
185	0.5517
186	0.5518
187	0.5519
188	0.5524
189	0.5516
190	0.552
191	0.5525
192	0.5523
193	0.5525
194	0.5525
195	0.5525
196	0.5526
197	0.5529
198	0.5529
199	0.5523
200	0.5527
	

==> TData/qrnntyolov5lmap5095.txt <==
1	0.1728
2	0.4054
3	0.4872
4	0.5541
5	0.5672
6	0.5635
7	0.5753
8	0.5788
9	0.5805
10	0.5781
11	0.5844
12	0.5823
13	0.5903
14	0.5834
15	0.5816
16	0.5871
17	0.5895
18	0.5912
19	0.5894
20	0.5849
21	0.588
22	0.5864
23	0.5904
24	0.5854
25	0.5876
26	0.5842
27	0.5931
28	0.5931
29	0.5929
30	0.5856
31	0.588
32	0.5891
33	0.5895
34	0.5914
35	0.5854
36	0.5914
37	0.59
38	0.5913
39	0.5911
40	0.5884
41	0.5886
42	0.5894
43	0.596
44	0.5896
45	0.5902
46	0.5939
47	0.592
48	0.5909
49	0.5902
50	0.5914
51	0.5933
52	0.5941
53	0.5949
54	0.594
55	0.5954
56	0.5934
57	0.5926
58	0.5953
59	0.5928
60	0.5936
61	0.5923
62	0.5903
63	0.5955
64	0.5956
65	0.5973
66	0.5959
67	0.593
68	0.5919
69	0.5946
70	0.5934
71	0.5937
72	0.5932
73	0.5954
74	0.5923
75	0.5935
76	0.5944
77	0.5968
78	0.5951
79	0.5958
80	0.5957
81	0.5955
82	0.5941
83	0.5968
84	0.5972
85	0.5968
86	0.5981
87	0.5935
88	0.5977
89	0.595
90	0.5951
91	0.5959
92	0.5955
93	0.5951
94	0.5946
95	0.5961
96	0.5971
97	0.596
98	0.5978
99	0.5952
100	0.5962
101	0.5964
102	0.5976
103	0.5971
104	0.5962
105	0.5954
106	0.5957
107	0.5948
108	0.5948
109	0.5943
110	0.593
111	0.5941
112	0.5942
113	0.5937
114	0.5942
115	0.5936
116	0.5931
117	0.5928
118	0.5937
119	0.5945
120	0.5942
121	0.5954
122	0.5957
123	0.5962
124	0.5959
125	0.5969
126	0.5963
127	0.5963
128	0.5959
129	0.5961
130	0.5958
131	0.5956
132	0.5951
133	0.5952
134	0.595
135	0.5956
136	0.5958
137	0.5963
138	0.5957
139	0.5955
140	0.5958
141	0.5951
142	0.5956
143	0.5955
144	0.595
145	0.5956
146	0.595
147	0.5952
148	0.5959
149	0.5953
150	0.5957
151	0.5948
152	0.5948
153	0.5954
154	0.5951
155	0.5953
156	0.5955
157	0.5953
158	0.5957
159	0.5956
160	0.5957
161	0.5958
162	0.5958
163	0.596
164	0.5959
165	0.5956
166	0.5956
167	0.5958
168	0.596
169	0.5957
170	0.5951
171	0.5954
172	0.5953
173	0.5952
174	0.5951
175	0.5956
176	0.5954
177	0.5954
178	0.595
179	0.5952
180	0.595
181	0.5952
182	0.5949
183	0.5951
184	0.5952
185	0.5948
186	0.5948
187	0.5947
188	0.5946
189	0.5945
190	0.5946
191	0.595
192	0.5949
193	0.5948
194	0.5949
195	0.595
196	0.5951
197	0.595
198	0.595
199	0.5953
200	0.5953

==> TData/qrnntyolov5mmap5095.txt <==
1	0.01022
2	0.1997
3	0.3822
4	0.4382
5	0.4959
6	0.531
7	0.5495
8	0.5547
9	0.5637
10	0.5606
11	0.5705
12	0.5651
13	0.5694
14	0.57
15	0.5653
16	0.5695
17	0.5759
18	0.5696
19	0.5702
20	0.5678
21	0.5686
22	0.5721
23	0.5709
24	0.5744
25	0.5737
26	0.5717
27	0.5723
28	0.5722
29	0.5767
30	0.5767
31	0.578
32	0.5773
33	0.5824
34	0.5749
35	0.5785
36	0.5724
37	0.5734
38	0.5804
39	0.5822
40	0.5793
41	0.5793
42	0.5761
43	0.5805
44	0.5741
45	0.5756
46	0.581
47	0.5801
48	0.581
49	0.5761
50	0.5825
51	0.5755
52	0.5782
53	0.5798
54	0.5776
55	0.579
56	0.5798
57	0.5779
58	0.5821
59	0.5782
60	0.5787
61	0.5809
62	0.583
63	0.5803
64	0.5851
65	0.5853
66	0.5825
67	0.5788
68	0.5807
69	0.583
70	0.5798
71	0.58
72	0.5794
73	0.5798
74	0.5799
75	0.5823
76	0.5799
77	0.5796
78	0.5841
79	0.582
80	0.5822
81	0.5822
82	0.5791
83	0.5835
84	0.5837
85	0.5808
86	0.5799
87	0.5811
88	0.582
89	0.5824
90	0.5828
91	0.5818
92	0.5842
93	0.5842
94	0.5835
95	0.5825
96	0.5819
97	0.5825
98	0.5836
99	0.5843
100	0.584
101	0.5842
102	0.5851
103	0.5847
104	0.5846
105	0.584
106	0.583
107	0.5827
108	0.583
109	0.5833
110	0.5834
111	0.5821
112	0.5823
113	0.5819
114	0.583
115	0.5826
116	0.5838
117	0.5831
118	0.5827
119	0.5819
120	0.5828
121	0.5829
122	0.5827
123	0.5829
124	0.5834
125	0.5826
126	0.5816
127	0.5815
128	0.582
129	0.5827
130	0.5828
131	0.5824
132	0.5826
133	0.5831
134	0.5834
135	0.5834
136	0.5838
137	0.5842
138	0.5842
139	0.5843
140	0.5841
141	0.5839
142	0.584
143	0.5836
144	0.584
145	0.5837
146	0.5839
147	0.584
148	0.5838
149	0.5836
150	0.5837
151	0.5837
152	0.5837
153	0.5837
154	0.5837
155	0.5842
156	0.5837
157	0.5836
158	0.5838
159	0.5837
160	0.5835
161	0.5836
162	0.5841
163	0.5845
164	0.584
165	0.5844
166	0.5842
167	0.5845
168	0.5844
169	0.5846
170	0.5848
171	0.5846
172	0.5845
173	0.5845
174	0.5846
175	0.5839
176	0.5837
177	0.5836
178	0.5835
179	0.5837
180	0.5836
181	0.5834
182	0.5839
183	0.5837
184	0.584
185	0.5841
186	0.5839
187	0.5841
188	0.5841
189	0.5842
190	0.5838
191	0.5843
192	0.5841
193	0.5843
194	0.5838
195	0.5838
196	0.5837
197	0.5838
198	0.5839
199	0.584
200	0.584
	

==> TData/qrnntyolov5smap5095.txt <==
1	0.02577
2	0.2263
3	0.3737
4	0.4229
5	0.421
6	0.4694
7	0.4905
8	0.4952
9	0.5142
10	0.5138
11	0.5248
12	0.5253
13	0.5185
14	0.5289
15	0.5295
16	0.5306
17	0.5353
18	0.5333
19	0.5395
20	0.5369
21	0.5399
22	0.5349
23	0.5421
24	0.5345
25	0.5445
26	0.5429
27	0.5335
28	0.5347
29	0.541
30	0.5378
31	0.5403
32	0.5423
33	0.5385
34	0.54
35	0.5453
36	0.5461
37	0.5427
38	0.5428
39	0.5449
40	0.5459
41	0.5367
42	0.5408
43	0.5458
44	0.5459
45	0.5447
46	0.5444
47	0.546
48	0.541
49	0.5447
50	0.5463
51	0.5439
52	0.5435
53	0.5456
54	0.5473
55	0.5465
56	0.5445
57	0.5459
58	0.546
59	0.5462
60	0.5488
61	0.5431
62	0.541
63	0.5466
64	0.5434
65	0.5447
66	0.5455
67	0.5463
68	0.5445
69	0.5475
70	0.5459
71	0.5496
72	0.5478
73	0.5436
74	0.5479
75	0.5449
76	0.5479
77	0.5451
78	0.5491
79	0.5492
80	0.5458
81	0.5473
82	0.5445
83	0.5475
84	0.5501
85	0.5497
86	0.5475
87	0.5478
88	0.5472
89	0.5468
90	0.548
91	0.5485
92	0.5502
93	0.5493
94	0.5497
95	0.551
96	0.5531
97	0.5519
98	0.5499
99	0.5511
100	0.5513
101	0.5505
102	0.5504
103	0.5489
104	0.5493
105	0.5492
106	0.5481
107	0.548
108	0.5482
109	0.5471
110	0.5475
111	0.5483
112	0.5478
113	0.5489
114	0.5497
115	0.5499
116	0.5498
117	0.5486
118	0.547
119	0.5466
120	0.5479
121	0.5476
122	0.5476
123	0.5491
124	0.549
125	0.5503
126	0.5489
127	0.5496
128	0.5494
129	0.5495
130	0.5486
131	0.5483
132	0.5489
133	0.5491
134	0.5493
135	0.5498
136	0.549
137	0.5501
138	0.5491
139	0.5495
140	0.5503
141	0.5496
142	0.5493
143	0.5494
144	0.5493
145	0.5491
146	0.5494
147	0.5495
148	0.5499
149	0.5495
150	0.5497
151	0.5495
152	0.5502
153	0.55
154	0.5505
155	0.5501
156	0.5502
157	0.5502
158	0.5501
159	0.5501
160	0.5508
161	0.5507
162	0.5509
163	0.5515
164	0.5516
165	0.5512
166	0.5516
167	0.5512
168	0.5517
169	0.5517
170	0.5518
171	0.5516
172	0.5512
173	0.5516
174	0.5515
175	0.5517
176	0.5515
177	0.5518
178	0.5518
179	0.552
180	0.5514
181	0.5513
182	0.5512
183	0.5516
184	0.5513
185	0.5514
186	0.5516
187	0.5516
188	0.5513
189	0.5519
190	0.5515
191	0.5514
192	0.5515
193	0.5516
194	0.5515
195	0.5516
196	0.5516
197	0.5519
198	0.5516
199	0.5518
200	0.552
	

==> TData/tyolov5lmap5095.txt <==
1	7.19E-05
2	0.0137
3	0.1138
4	0.2472
5	0.4059
6	0.4672
7	0.4593
8	0.4875
9	0.4763
10	0.492
11	0.4904
12	0.4956
13	0.5033
14	0.5174
15	0.5069
16	0.5213
17	0.5356
18	0.5277
19	0.5374
20	0.5218
21	0.5303
22	0.5217
23	0.5212
24	0.5265
25	0.5303
26	0.5343
27	0.5279
28	0.5377
29	0.5486
30	0.5218
31	0.5342
32	0.5526
33	0.5452
34	0.5467
35	0.5582
36	0.5546
37	0.5705
38	0.5504
39	0.5624
40	0.5503
41	0.5557
42	0.57
43	0.5606
44	0.5503
45	0.5513
46	0.5551
47	0.5461
48	0.5542
49	0.566
50	0.5565
51	0.5576
52	0.5632
53	0.5649
54	0.5679
55	0.5637
56	0.5708
57	0.5595
58	0.566
59	0.5658
60	0.5611
61	0.5655
62	0.5638
63	0.5713
64	0.5637
65	0.5666
66	0.5628
67	0.5735
68	0.5822
69	0.5724
70	0.5693
71	0.5743
72	0.571
73	0.5713
74	0.577
75	0.5688
76	0.5738
77	0.575
78	0.5759
79	0.5772
80	0.575
81	0.5806
82	0.5823
83	0.5811
84	0.5785
85	0.576
86	0.5762
87	0.578
88	0.5762
89	0.5769
90	0.5778
91	0.5783
92	0.5804
93	0.5809
94	0.5802
95	0.5816
96	0.5831
97	0.5824
98	0.586
99	0.5856
100	0.5855
101	0.5852
102	0.5854
103	0.585
104	0.5833
105	0.585
106	0.5844
107	0.5848
108	0.5856
109	0.5858
110	0.5843
111	0.584
112	0.5829
113	0.5831
114	0.5833
115	0.583
116	0.5828
117	0.5832
118	0.5835
119	0.5832
120	0.583
121	0.584
122	0.5835
123	0.5828
124	0.5838
125	0.5847
126	0.5846
127	0.5855
128	0.5857
129	0.5863
130	0.5867
131	0.587
132	0.5876
133	0.5877
134	0.5884
135	0.5888
136	0.5886
137	0.5883
138	0.5879
139	0.588
140	0.5878
141	0.5874
142	0.5876
143	0.5872
144	0.587
145	0.5865
146	0.5863
147	0.5864
148	0.5867
149	0.587
150	0.5869
151	0.5871
152	0.5872
153	0.5868
154	0.5868
155	0.5876
156	0.5876
157	0.5874
158	0.5875
159	0.587
160	0.5868
161	0.5864
162	0.5863
163	0.5859
164	0.5858
165	0.586
166	0.5862
167	0.5859
168	0.5858
169	0.5856
170	0.5855
171	0.5854
172	0.5851
173	0.5852
174	0.585
175	0.5845
176	0.5854
177	0.5856
178	0.5857
179	0.5852
180	0.5855
181	0.5858
182	0.5857
183	0.5862
184	0.5859
185	0.5857
186	0.5864
187	0.586
188	0.5864
189	0.5862
190	0.5868
191	0.5867
192	0.5866
193	0.5872
194	0.5869
195	0.5871
196	0.5874
197	0.5871
198	0.5873
199	0.5873
200	0.5874

==> TData/tyolov5mmap5095.txt <==
1	0.001636
2	0.05718
3	0.1337
4	0.2221
5	0.2743
6	0.3759
7	0.3714
8	0.3571
9	0.4083
10	0.3966
11	0.4296
12	0.4479
13	0.42
14	0.4524
15	0.4562
16	0.4733
17	0.4586
18	0.4764
19	0.4883
20	0.4726
21	0.4795
22	0.4807
23	0.4798
24	0.4999
25	0.4888
26	0.4891
27	0.4901
28	0.5154
29	0.4779
30	0.4974
31	0.5138
32	0.4956
33	0.5022
34	0.4901
35	0.4895
36	0.4999
37	0.5029
38	0.51
39	0.5113
40	0.5193
41	0.508
42	0.4995
43	0.4956
44	0.5064
45	0.5214
46	0.5142
47	0.5181
48	0.5281
49	0.524
50	0.5183
51	0.5293
52	0.5364
53	0.5346
54	0.5416
55	0.5425
56	0.5472
57	0.5335
58	0.5351
59	0.5303
60	0.5306
61	0.5407
62	0.5361
63	0.5296
64	0.5417
65	0.5466
66	0.5409
67	0.5509
68	0.5439
69	0.5456
70	0.5472
71	0.5496
72	0.547
73	0.5515
74	0.5563
75	0.5532
76	0.5514
77	0.5511
78	0.5553
79	0.5547
80	0.5538
81	0.551
82	0.5537
83	0.5544
84	0.5546
85	0.5556
86	0.558
87	0.5614
88	0.5622
89	0.5638
90	0.5631
91	0.562
92	0.565
93	0.5658
94	0.5652
95	0.5648
96	0.5658
97	0.567
98	0.5678
99	0.5699
100	0.5698
101	0.5702
102	0.569
103	0.5697
104	0.569
105	0.57
106	0.5689
107	0.5679
108	0.568
109	0.568
110	0.5685
111	0.5681
112	0.5678
113	0.5681
114	0.5678
115	0.5685
116	0.5678
117	0.5683
118	0.5688
119	0.5684
120	0.5692
121	0.5702
122	0.57
123	0.5701
124	0.5705
125	0.5703
126	0.5703
127	0.57
128	0.5706
129	0.5707
130	0.5709
131	0.5714
132	0.5716
133	0.5712
134	0.5714
135	0.572
136	0.5725
137	0.5723
138	0.5727
139	0.5731
140	0.5727
141	0.5739
142	0.5743
143	0.5744
144	0.5744
145	0.5741
146	0.5733
147	0.5728
148	0.5736
149	0.574
150	0.5737
151	0.5739
152	0.574
153	0.5735
154	0.5733
155	0.5737
156	0.5743
157	0.5738
158	0.5739
159	0.5737
160	0.5739
161	0.5742
162	0.5746
163	0.5746
164	0.5749
165	0.5745
166	0.5746
167	0.5745
168	0.5746
169	0.5744
170	0.5745
171	0.575
172	0.5746
173	0.5747
174	0.5751
175	0.5751
176	0.5748
177	0.5746
178	0.5749
179	0.5751
180	0.575
181	0.575
182	0.5747
183	0.575
184	0.5749
185	0.5746
186	0.5747
187	0.5748
188	0.5743
189	0.5745
190	0.5748
191	0.5743
192	0.5742
193	0.5745
194	0.5744
195	0.575
196	0.5748
197	0.5746
198	0.5748
199	0.575
200	0.575

==> TData/tyolov5smap5095.txt <==
1	1.25E-05
2	0.0002505
3	0.03635
4	0.09363
5	0.1083
6	0.1568
7	0.2098
8	0.2474
9	0.3059
10	0.3172
11	0.3117
12	0.3622
13	0.336
14	0.3739
15	0.3518
16	0.3803
17	0.3963
18	0.4026
19	0.3946
20	0.4129
21	0.4087
22	0.447
23	0.4229
24	0.4104
25	0.4273
26	0.4427
27	0.4422
28	0.4431
29	0.4187
30	0.466
31	0.4883
32	0.471
33	0.4632
34	0.4454
35	0.4439
36	0.4563
37	0.4551
38	0.4503
39	0.4811
40	0.456
41	0.4679
42	0.4843
43	0.4747
44	0.4457
45	0.4681
46	0.4569
47	0.4816
48	0.4762
49	0.4835
50	0.4784
51	0.4722
52	0.4938
53	0.4868
54	0.4755
55	0.4766
56	0.4938
57	0.4829
58	0.4781
59	0.5025
60	0.4882
61	0.4992
62	0.4969
63	0.4815
64	0.5024
65	0.5065
66	0.4929
67	0.4842
68	0.4859
69	0.4862
70	0.4839
71	0.4838
72	0.4973
73	0.4916
74	0.4981
75	0.5102
76	0.4958
77	0.4923
78	0.5006
79	0.5089
80	0.4903
81	0.5011
82	0.4996
83	0.5097
84	0.4901
85	0.4907
86	0.5011
87	0.5049
88	0.5129
89	0.5015
90	0.4949
91	0.498
92	0.4989
93	0.5176
94	0.5215
95	0.5039
96	0.511
97	0.5075
98	0.5096
99	0.5065
100	0.5159
101	0.5019
102	0.5111
103	0.5113
104	0.5078
105	0.5229
106	0.5164
107	0.5147
108	0.5117
109	0.5174
110	0.5098
111	0.5145
112	0.5212
113	0.5235
114	0.5228
115	0.526
116	0.5227
117	0.5234
118	0.5308
119	0.5296
120	0.5196
121	0.5223
122	0.518
123	0.5224
124	0.52
125	0.5229
126	0.5203
127	0.5207
128	0.5204
129	0.5199
130	0.5209
131	0.5252
132	0.5245
133	0.5295
134	0.5336
135	0.5318
136	0.5302
137	0.5304
138	0.532
139	0.5361
140	0.5373
141	0.5362
142	0.534
143	0.5332
144	0.5318
145	0.5313
146	0.5319
147	0.5359
148	0.5353
149	0.5339
150	0.5343
151	0.5351
152	0.5368
153	0.5347
154	0.5372
155	0.538
156	0.5373
157	0.5397
158	0.5401
159	0.5376
160	0.5363
161	0.5355
162	0.5361
163	0.5344
164	0.5341
165	0.5352
166	0.5358
167	0.5357
168	0.536
169	0.5365
170	0.5372
171	0.5363
172	0.5355
173	0.5353
174	0.5342
175	0.534
176	0.5352
177	0.5337
178	0.5337
179	0.5353
180	0.536
181	0.5365
182	0.5367
183	0.5363
184	0.5375
185	0.5377
186	0.5375
187	0.5396
188	0.5403
189	0.5408
190	0.5416
191	0.5418
192	0.5425
193	0.5428
194	0.5425
195	0.5436
196	0.5433
197	0.5435
198	0.5439
199	0.5437
200	0.5436
